Geometric and growth rate tests of General Relativity with recovered linear cosmological perturbations

I investigate the consistency of the VIMOS Public Extragalactic Redshift Survey v7 galaxy sample with the expansion history and linear growth rate predicted by General Relativity (GR) and a Planck (2015) cosmology. To do so, I measure the redshift-space power spectrum, which is anisotropic due to both redshift-space distortions (RSD) and the Alcock-Paczynski (AP) effect. In Chapter 6, I place constraints of $f \sigma_8(0.76) = 0.44 \pm 0.04$ and $f \sigma_8(1.05) = 0.28 \pm 0.08$, which remain consistent with GR at 95% confidence. Marginalising over the anisotropic AP effect degrades the constraints by a factor of three but allows $F_{AP} \equiv (1+z) D_A H/c$ to be simultaneously constrained. The VIPERS v7 joint-posterior on $(f \sigma_8, F_{AP})$ shows no compelling deviation from GR. Chapter 7 investigates the inclusion of a simple density transform: `clipping' prior to the RSD analysis. This tackles the root-cause of non-linearity and may extend the validity of perturbation theory. Moreover, this marked statistic would amplify signatures of shielded modified gravity models and includes information not available to the power spectrum. I show that a linear real-space power spectrum with a Kaiser factor and a Lorentzian damping yields a significant bias without clipping, but that this may be removed with a strict threshold; similar behaviour is observed for the data. Estimates of $f \sigma_8$ for different thresholds are highly correlated, but this may be obtained using mocks. A maximum likelihood estimate from a combination of thresholds is shown to achieve a 16% decrease in statistical error relative to a single-threshold estimate. The results are encouraging to date but represent a work in progress; the final analysis will be submitted to Astronomy & Astrophysics as Wilson et al. (2016).

==> MaskedRSD/persdict.dat <==
cosmologies
AAO
AAT
AGB
AJ
AMS
AMSTeX
ANU
APM
ARAA
Alpher
ApJ
ApJS
Arnouts
Astr
Astrophys
BBKS
BBN
Baldry
Ballinger
Bardeen
Barkana
Baryons
Baugh
Benoit
Bianchi
Birkhoff
Birkhoff's
Blandford
Blanton
Bouchet
Brandenberger
Bruzual
Bucher
Burbidges
Burles
CDM
CMB
CMBFAST
COBE
Caltech
Carole
Chandra
Charlot
Cole
Colless
Comptonization
Cowley
Croton
DASI
DM
Darren
Dodds
Dodelson
EDR
EIS
ESO
Eddington
Efstathiou
Eisenstein
Elgaroy
Evrard
FFT
FIRAS
FKP
Fabry
Finkbeiner
Freezeout
Frenk
Friedmann
Friedmann's
Fukugita
GMB
GR
GW
Gamow
Gamow's
Garnavich
Gaussianity
GeV
Glazebrook
Gorenstein
Gpc
Gyr
HDM
HII
HIPPARCOS
HR
HST
Hambly
Hatton
Hernquist
Hertzsprung
Hockney
Hubble
Hubble's
Huchra
Huchra's
Hulse
IAU
IGM
IoA
Irwin
JAP
JHU
Jarrett
Jarvis
Jing
Kaiser
Keplerian
Keplerian
Kodama
Kovac
LEP
LIGOs
LMC
LSS
LaTeX
Lahav
Lamport
Liddle
Lorentz
Lorentz
Loveday
Lumsden
Lynden
Lyth
MDM
MNRAS
MacGillivray
Madgwick
Madingley
Magellanic
MeV
Meiksin
Minkowski
Minkowski
Moodley
Mpc
Mpc
Mukhanov
NGP
Narayanan
Navarro
Nollett
Norberg
Nyquist
Ofer
Olbers
Peder
Peebles
Penzias
Percival
Perot
Pogosyan
Propris
QSO
QSOs
RA
RGB
RW
Redshift
Redwards
Rees
Ricci
Rightarrow
SDSS
SGP
SNe
Sachs
Saha
Sasaki
Schechter
Schlegel
Schwarzschild
Schwarzschild
Schwarzschild's
Sciama
Seljak
Shane
Shaun
Sheth
Slipher
Smoot
Spergel
Starobinsky
Stoughton
Sugiyama
Sunyaev
SuperCOSMOS
SuperCosmos
Suto
TT
TeX
Tegmark
Tenerife
Teukolsky
Thorne
Tully
Turnround
Turok
UK
UKST
UNSW
Verde
Vesto
Vilenkin
Virialization
Vittorio
WDM
WIMP
WIMPs
WMAP
Warrick
Wien
Wirtanen
XMM
ZCAT
Zaldarriaga
Zeldovich
Znajek
Zwicky
abcd
abelian
abell
absorbers
acausal
accreted
accretion
agn
analyzed
analyzing
anisotropies
annihilations
ansatz
anthropic
antibaryon
antibaryons
anticommutation
anticommutator
anticommutators
anticommute
anticommuting
anticommutivity
antilepton
antineutrinos
antiparticles
antiprotons
ap
apertures
apj
apjs
apm
ar
arcmin
arcminute
arcsec
armlength
artefact
asphericity
astr
astrometric
astrophys
astrophysically
avni
axion
axions
bahcall
bandpass
bandpasses
bardeen
barthel
baryon
baryonic
baryons
baryosynthesis
baryogenesis
baumgart
bbks
bertschinger
bessel
bigl
bigr
bimodal
bimodality
binned
binney
birkhoff
bispectrum
bl
blandford
blueshift
blueshifts
bluewards
boldmath
boltzmann
bookdisp
bose
bosonic
bosons
boxit
boyle
bremsstrahlung
broglie
bruyn
buildrel
burstein
calibratable
carlberg
carswell
cbr
ccd
cdm
cdot
cdots
cdt
cepheid
cepheids
cfa
chandra
chandrasekhar
characterization
characterized
chiral
christoffel
chromodynamics
clplot
cm
cmb
cmbdegen
cmbfast
cmbx
cmr
cmsy
cmti
cobe
collins
collisionless
comoving
compton
computationally
condon
conformally
const
contravariant
convected
cooke
cosh
cosmochronology
couchman
counterjet
counterterm
cp
cpt
crit
ct
cuboid
cycloid
dabrowski
damped
dataset
datasets
davies
dcef
deconvolve
decouples
deg
degeneracies
degeneracy
dekel
depopulating
deprojecting
deprojection
det
diag
dicke
dipoles
dirac
displaystyle
dk
dl
dmr
dn
documentstyle
doppler
dressler
ds
dt
dunlop
dv
dx
dy
dz
edd
eddington
eds
eff
efstathiou
ehlers
eigenfunctions
eigenstate
eigenstates
electroweak
ellis
emphasise
emphasizes
eol
epsf
epsfbox
epsfxsize
eq
eqalign
equ
equiv
erf
erfc
etalon
euler
ev
everydisplay
extinctions
extragalactic
faber
fanaroff
felten
fermat
fermion
fermionic
fermions
ferromagnet
feynman
fg
fiducical
firas
foldings
fractal
freezeout
frenk
fri
friedmann
frii
frw
fs
fuelling
functionals
fwhm
gamow
generalization
generalized
geodesics
gev
ghz
gibbs
gluon
gluons
gm
gmm
goldstone
gott
gpc
gr
grails
grassmann
graviton
grism
groundstate
guilbert
gunn
guth
gyr
hadron
hadrons
haloes
hankel
harrison
hawking
hayes
heisenberg
heisler
helicities
helicity
helmholtz
higgs
hii
hilger
hipparcos
hompc
hsize
ht
http
hubble
hyades
hz
iau
idealisation
igm
ik
iliopoulos
imf
infall
infty
initially
initio
interparticle
ionization
ionized
ionizes
ionizing
iras
irrotational
irtf
isochrone
isocurvature
isospin
jackson
jacobian
jap
japequationnum
japfig
japfigbasic
japfignum
japfigtwo
japitem
japkey
japref
japsub
japsubit
jenkins
juskiewicz
jy
kHz
ka
kantowski
kaons
kapahi
kb
kc
keplerian
kerr
kev
kg
kgm
klein
km
kms
kmsmpc
kochanek
kolb
koo
kpc
kr
kristian
kt
kulkarni
lac
lacs
lagrange
lagrangian
lahav
langle
lastfig
latham
leavevmode
leftline
leftrightarrow
legendre
lengthscales
lensed
lensing
lepton
leptons
lett
lf
lfs
li
lifecycles
lind
linde
linearised
linearize
linearized
liouville
ln
lognormal
longair
lorentz
lorentzian
loveday
ls
luminosity
luminosities
ly
lyman
lynden
machian
maddox
madore
magellanic
majorana
marginalization
marginalized
mathcal
mathchardef
mathit
mathrel
mathsurround
mathversion
matthews
mattig
maxwell
mbox
mc
mcr
medskip
meisenheimer
metallicity
mhz
microlensing
minkowski
misner
mitton
mixings
mjy
mnras
monopoles
mpc
mpcoh
multiparticle
multipoles
muon
murdoch
mushotzsky
narayan
narlikar
neutralino
neutrino
newcommand
newcount
newfam
nextfig
ngc
nicholson
noether
noindent
nonbaryonic
nonlinearities
nonthermal
normalization
normalizations
normalized
normalizes
normalizing
nu
nucleosynthesis
nucleosynthetic
nv
obs
observables
oddsidemargin
oke
olbers
oort
optimize
orr
orthonormality
osmer
overdense
overdensity
ovro
padmanabhan
pairwise
parameterised
parameterization
parameterize
parameterized
parindent
parskip
pasp
passbands
pauli
peebles
penzias
periastron
perley
perturbative
peterson
pettini
pg
photoabsorption
photoionized
photoionizing
phys
planck
planckian
ple
poincar
polarization
polarized
polars
polytrope
porcas
positrons
pressureless
prestage
primaeval
proca
prograde
propto
proto
protogalactic
protogalaxies
pseudoscalar
pseudovector
pt
qcd
qdot
qed
qjras
qso
qsos
quadropolar
quadropole
quasilinear
quasistatically
radiogalaxies
radiogalaxy
raine
rangle
rayleigh
rdr
readhead
realization
realize
recalibrated
recalibration
recollapse
redshift
redshifted
redshifting
redshifts
rees
refsdal
reheating
reidel
reionization
relativists
renewcommand
renormalizable
renormalize
renormalized
resample
resampling
rescaled
restframe
rhs
richstone
riemann
rightarrow
riley
rlap
rlf
rlfs
rms
robertson
roeder
rr
sachs
saha
sakharov
salpeter
saunders
scalefactor
schechter
scheuer
schilizzi
schneider
schwarzschild
scriptfont
scriptscriptfont
scriptscriptstyle
scriptstyle
se
seldner
semianalytic
semiclassically
shaftesbury
shanks
shortward
shortwards
simeq
smallskip
smears
smoot
sn
sne
soltan
spacetime
spinors
sqrt
sr
ss
ssec
sssec
starburst
starformation
steepens
stefan
stelmach
steradian
stirling
stockton
su
subrahmanian
suffices
summarize
summarizes
superclustering
supergalactic
supergiants
supergravity
superluminal
supernovae
superstring
supersymmetry
sussp
sutherland
sychronize
symmetries
synchronized
synchronizes
synthesize
szalay
tantalisingly
tenerife
tensors
tev
textfont
textstyle
textwidth
thermalization
thomson
thorne
thuan
timelike
timescale
timescales
tonry
topmargin
tr
tremaine
truecm
truein
truept
ts
tully
turnround
ucsb
ulrich
ultrarelativistic
unbeamed
unboosted
uncontroversial
unconvolved
underdense
underdensity
undotted
unforgiveable
universes
unobservable
unpolarized
unruh
upcrossing
upto
uvx
vac
vaucouleurs
vcenter
vglue
virgocentric
virial
virialization
virialize
virialized
virializes
vishniac
visualizable
visualized
vittorio
vla
vlbi
voigt
voronoi
wandel
waveband
wavebands
wavenumber
wavenumbers
wavevector
wavevectors
weinberg
weyl
whz
wien
wiley
wimp
wolfe
wrinkliness
wyse
yahil
yee
yr
yukawa
zeldovich
zensus
zeroth
zwicky
AMI
brane
CBI
GHz
HFI
inflaton
multipole
Ostriker
quartic
reionizaton
SPT
summarized
superclusters
SZ
wmap
AAOmega
ACS
AGBs
Angulo
Annis
arcminutes
Arnaud
Astier
astro
ATC
axisymmetric
BaBar
Banday
BAO
BBO
Beckwith
Bekenstein
Bernardeau
Bertolami
Boehm
Boehringer
bolometric
cern
CFHT
CFHTLS
characterize
chromodynamic
CMBPOL
collider
Collider
colliders
Cowie
Cristiani
Crittenden
CTIO
dimensionlessly
downweighted
Drinkwater
Dubinski
Echelle
ellipticities
ELT
ESA
eso
european
Ferreira
GALEX
generalize
gravitinos
Groth
Guzzo
Gyrs
Haehnelt
Haiman
Hasinger
Helfand
Hewett
Heymans
Hoekstra
Huterer
hypothesized
inspiralling
interagency
intracluster
ionizations
isophotal
isophote
isophotes
itemized
jarvis
JDEM
Katz
keV
Kravtsov
Leibundgut
LHC
LHCb
Linder
LSST
mags
Malmquist
Matarrese
Mellier
microgravity
Milgrom
minimizing
Miralda
Miralles
mJy
Mohr
MOND
morphologies
multiband
Noether's
nongaussian
nucleons
Nusser
observability
onboard
parameterizing
pathfinder
Pathfinder
photoionization
prioritized
Refregier
ROSAT
Rosati
Scherrer
Schuecker
Schutz
SEDs
SKA
Skordis
SMBH
SMBHs
SNIa
snls
SNLS
Songaila
spectrographs
Spitzer
Springel
Steinhardt
Theuns
tomographic
Tytler
ugriz
unblended
undemonstrated
unitarity
VLT
VST
VVDS
Waerbeke
WFMOS
WFPC
WHT
Wisotzki
Wittman
Yoshida
yrs
Zaroubi
Zhang
Zhao
Zlatev
vibrational
imager
subdominant
supermassive
supersymmetric
Alcock
antigravity
DETF
DGP
DoE
echidna
Echidna
Gabadadze
HyperSuprimeCam
LBG
LBGs
LCDM
Matsubara
minimized
Paczynski
ratioed
reobservations
Sawicki
Scoccimarro
SuprimeCam
TBD
timeline
unfeasibly
unquantified
hydrodynamic
hydrodynamical
Blackford
civilization
civilizations
Colberg
falsifiability
footline
frequentist
Garriga
Loeb
multiverse
PPARC
recollapsing
Rudnick
Starkman
Starlink
Susskind
Tormen
Trotta
Wilczek
Biviano
Borgani
Brainerd
Dvali
Ebeling
Eisenhardt
eROSITA
Finoguenov
GAIA
Giacconi
Gioia
nulling
Stebbins
subhalo
subhaloes
accrete
accreting
Accreting
arcsecond
ASTRONET
backreact
Balmer
blazars
braneworld
Braneworld
circumstellar
collisional
ejecta
ergosphere
overdensities
protostars
protostellar
infalling
JWST
LIGO
LOFAR
moduli
neutralino
neutralinos
outflowing
plasmas
quadrupole
reionized
submillimetre
submm
supercomputing
supercool
supercools
synthesized
AAS
Astronomie
Astrophysik
Bertin
Bromley
Busarello
Cappi
CDFS
Chaffee
Cimatti
Extraterrestrische
Farrar
Gao
Garching
Gaussians
Geller
Gregorini
Hippelein
Hogg
Innsbruck
Institut
Iovino
Kampen
Kirshner
Kleinheinrich
Kuijken
lightcones
Marano
Marzke
Mathez
Mazure
Meneux
Oemler
overplotted
overpredicts
Pello
Phleps
Ratcliffe
Rix
Scaramella
Scodeggio
Seaborne
SED
Shectman
SISCO
SPIE
springel
STARRS
underdensities
VIMOS
Zehavi
Zheng
anthropics
convecting
ellipticals
hypersurface
idealized
japwww
MPhys
nonrelativistic
nucleon
Nucleon
switchover
uecrest
undashed
antineutrino
antiproton
antiparticle
variational
inflationist
ISW
lagrangians
lhs
monopole
noether's
nonrenormalizable
picobarn
pions
TeV
unobservability
paramagnetism
Gliner
GUTs
html
interpenetrate
Kibble
kinematical
Klypin
magnetization
Nuffield
convective
curvaton
monatomic
astrometry
unmeasurable
unmeasurably
GAMA
HPC
IfA
infrastructural
PCA
PDRA
PDRAs
reionizing
SPH
starbursting
starbursts
Starrs
STFC
subgrid
lectureship
supercluster
superclustering
TeVeS
workplan
Astrogrid
metallicities
UKIDSS
WFCAM
topicality
unconfused
deconvolution
starforming
Starforming
multiwavelength
affine
Almaini
arXiv
ArXiv
Astrobiology
BBSRC
BBSRC's
braneworlds
Broadhurst
Cirasuolo
CITA
coldspot
CSIRO
Dunlop's
eMERLIN
ESA's
ESO's
flexion
Gantt
Gigapixel
GMRT
HDF
Heckman
Kauffmann
Kishimoto
Kitching
lectureships
Leverhulme
Lockman
metagalactic
Mortier
nanobiology
pointings
protoplanetary
reductionist
slitless
Strathclyde
SUPA
SUPA's
turndown
obscuration
cosmography
